Cooperative Task and Motion Planning for Multi-Arm Assembly Systems

Multi-robot assembly systems are becoming increasingly appealing in manufacturing due to their ability to automatically, flexibly, and quickly construct desired structural designs. However, effectively planning for these systems in a manner that ensures each robot is simultaneously productive, and not idle, is challenging due to (1) the close proximity that the robots must operate in to manipulate the structure and (2) the inherent structural partial orderings on when each part can be installed. In this paper, we present a task and motion planning framework that jointly plans safe, low-makespan plans for a team of robots to assemble complex spatial structures. Our framework takes a hierarchical approach that, at the high level, uses Mixed-integer Linear Programs to compute an abstract plan comprised of an allocation of robots to tasks subject to precedence constraints and, at the low level, builds on a state-of-the-art algorithm for Multi-Agent Path Finding to plan collision-free robot motions that realize this abstract plan. Critical to our approach is the inclusion of certain collision constraints and movement durations during high-level planning, which better informs the search for abstract plans that are likely to be both feasible and low-makespan while keeping the search tractable. We demonstrate our planning system on several challenging assembly domains with several (sometimes heterogeneous) robots with grippers or suction plates for assembling structures with up to 23 objects involving Lego bricks, bars, plates, or irregularly shaped blocks.

==> reviews/icra-22_review.txt <==
----------------------------------------------------------------------------------------------------

Reviewer 2 of ICRA 2022 submission 3105

Comments to the author
======================

==================
Summary:
==================
This work is attempting to solve cooperative robotic assembly planning
by first computing an optimal task assignment, and subsequent
computation of paths for each agent. Four examples are shown with 2 or
3 robot arms, and different end effectors. The work minimizes makespan
of the solution, and intends to (evetually) produce paths that are
applicable to the real world.

==================
Related Work:
==================
In general, the related work seems weak, and ignores and/or
misrepresents some relevant works. In particular:

- Some approaches from rearrangement planning are relevant. For example

M. Levihn, T. Igarashi and M. Stilman, "Multi-robot multi-object
rearrangement in assignment space," 2012 IEEE/RSJ International
Conference on Intelligent Robots and Systems, 2012, pp. 5255-5261, doi:
10.1109/IROS.2012.6386013.

- Claims are made that existing algorithms are not applicable to the
stated problems, namley due to the need for a repetitive plan-skeleton.
However, I find that the presented problems do not do much different
than pick-and-place, to which the cited algorithms are very much
applicable. It should be clarified how exactly this work differs from
the previous work (the mode graph and the assembly task plan in fig 2/3
suggest that this uses a repetitive plan skeleton as well!)

- The claim that [15] does not scale seems out of place, given that
[15] shows tasks for both more robots, heterogeneous robot teams, and
more objects. The claim that [15] does not 'take advantage of the
factored nature of multi-robot systems and thus are inefficient' is
wrong, and should be removed, and the work appropriately
discussed. The main difference that I see in this work are the claims
of optimality, compared to [15], which only claims to produce a
feasible schedule.

- [3], respectively [*] seem to address collision-free path generation
contrary to the claims of the authors

[*] Dogar, Mehmet & Spielberg, Andrew & Baker, Stuart & Rus, Daniela.
(2015). Multi-Robot Grasp Planning for Sequential Assembly Operations.
Proceedings - IEEE International Conference on Robotics and Automation.
2015. 10.1109/ICRA.2015.7138999.

==================
Strengths:
==================
The approach leverages both sampling and optimization methods, and
seems to sucessfully solve a very complex problem. The exposition of
the problem and the results are largely clear, and understandable, and
the illustrations are appreciated. The video is a nice addition.

The work - if revised appropriately - has the potential to be a good
contribution in an interesting field.

==================
Major comments:
==================
- while I appreciate the informal approach in the problem statement, I
would like to see a better aggregation of the assumptions: are the goal
configurations given? do the robots all need to be the same? is an
order (along with precedence constraints) of assembly parts given? what
is subject to optimization, and what do the robots need to fulfill? are
grasp poses given (which specific grasp pose is feasible depends on the
object, and when in the process it is placed)? if not, how are they
computed? how do you make sure to have a good variety of poses? are
there velocity (or any other) constraints on the robots? some of these
things become clear later, some do not.

- On makespan minimization: The work claims to minimize makespan, but
visual inspection of the paths suggests that they are suboptimal (i.e.
doing multiple rotations before reaching the goal, instead of following
the minimum length/minimum time path), and the robots are idling often.
I presume that some of this comes from the precedence constraints, but
in others the robot is idling before e.g. picking a part, and later
blocking further execution of the plans. Given that optimal paths are
claimed in the work, I would like to see a baseline-comparison.

- It seems like much of the optimization of task-assignment hinges on
the computation of e.w, which is never described. If e.w is too
high/low, this assignment could be suboptimal. From my
understanding, e.w is computed without taking robot-robot collisions
into account, and as such generally underestimate the travel time,
which definitely has implications for the task assignments.

- Failure-modes: While I don't think completeness is a necessary
property of the algorithm I would like to see a brief discussion of the
failure modes of the algorithm. If I understood everything correctly,
the algorithm might converge to a task assignment which might be
impossible, due to ignoring robot-robot collisions in the MILP.

- Experiments: Given the claims on scalability ('making use of the
factored nature'), and optimality, demonstrating the assembly tasks
with only 3 robots and 23 parts seems rather weak compared to the
existing literature (e.g. [15], where up to 12 robots and 113 parts are
shown). I would also like to see the time that the execution of the
assembly takes with the 'optimal' strategy vs. some other (suboptimal)
assignment. Finally, the complete needed time should be reported
somewhere (ideally with confidence intervals)

==================
Other comments:
==================
- From the title: 'cooperative' suggests that the agents do work
together, but true cooperative work is not demonstrated. Can this
algorithm deal with e.g. lifting an object that requires two robots, or
handovers of objects?

- The section on collision annotation should be clearer on the fact
that the annotation is done independently of time, i.e. that
everything that at some point occupies the same space is collected in
\Pi. Without knowing constraint (7), this section is confusing.

- Are all robots assumed to be able to reach everything? it is only at
the very end where it is mentioned that some robots can not place some
pieces. This is never dealt with before. Is this done in the mode graph
(i.e. does the user need to have the information that some
pieces need to be dealt with by a specific arm), or does that happen
automatically? What happens if a robot can not place a piece due to
reachability constraints?

- it is never stated what (r)SIPP optimizes for - I assume minimum
time. However, this poses the question why arrival time needs to be
optimized at this stage, given that e.w _should_ be the arrival time
(otherwise the MILP-assignment does not hold anymore). Maybe it should
be made clearer that e.w is an estimation of the needed traversal time.

- experiments: when things are being held, and when not seems random:
the lego blocks are held, but for the card house, they are not -- the
lego assembly sequence seems possible without the interaction of the
part being held, while the card house is definitely not.

- over what number of runs are the statistics averaged? Given that much
of the algorithm is sampling based, I would like to know this (and it
should ideally be >>10)

- parts simply appear in the air: while I am sympathetic with the
problem of 'arranging the parts such that they can be picked by the
robots', given the claim that this is intended to produce paths that
are executable in real life, I would expect some motivation for this --
is a crane supposed to bring the parts to that location?

- It seems like there are no constraints on the paths just before the
mode switches (ie. zero-velocity). I don't think this would work in
reality, and I am not sure if this can be achieved with the proposed
approach, while maintaining the claimed optimality.

- A demonstration with different robots would strengthen the paper

- 'As we can see, all the domains can be solved in two minutes with few
expansions up to 44 times.' This sentence is very confusing - 44 seems
to refer to 'expansions', not how many times a problem is solved.

- there are some minor typos: page 2 'communityand', 'communityto', fig
4: 'Trasnfer-Carry', page 7 'assembly them', 'assembly a vault'

==================
Overall evaluation:
==================
Summarizing, the approach is very interesting, and should be pursued
further. However, I think the clarity of the paper is lacking in some
places, and the claims that are made are too strong and should be
revised. Particularly the experiments could profit from more details,
and from a comparison to a baseline (even if it is only a random, or a
feasible, but suboptimal assignment that is found when solving the
MILP) and possibly also to other methods (e.g. [15], even though I am
aware of the required work for this).

I remain unconvinced that the approach actually achieves the optimal
makespan due to the relaxations, and the lack of description on some
details of the algorithm.

Finally, I want to note that I am not saying that all the things I
questioned above need to be solved in a single paper - however, it
should be made clear what this work solves, and what it does not (i.e.
some discussion of limitations - why not more robots? why not more
parts?).

----------------------------------------------------------------------------------------------------

Reviewer 7 of ICRA 2022 submission 3105

Comments to the author
======================

The paper presents an algorithm for cooperative robot task and motion
planning. The problem is definitely interesting and related to
real-world applications, but the paper exhibits several issues
according to the reviewer:

Contribution:
In the introduction, the authors motivate the problem with the
following statements:
-"(1) planning for high-dimensional manipulators: [...] is
computationally challenging;". There are tons of works on
sampling-based planning, e.g., RRT (also including dynamic obstacles)
that are very efficient computationally, so the statement is not very
accurate.
- "planning over a long horizon: assembly [...] tasks.". There are tons
of works on single- and multi-robot task and motion planning subject to
tasks expressed via temporal logic constraints, which the authors do
not include in the related work, and which can very accurately describe
such complex tasks. 
- "(3) cooperative planning for heterogeneous robot teams: deploying
multiple robots [...] mentioned above.". In fact, and combined with the
previous comment, the problem formulation seems *very* similar to what
they do in "Verginis et al:Motion and Cooperative Transportation
Planning for Multi-Agent Systems under Temporal Logic Formulas". What
are the contributions and differences with respect to it?

The authors need to take a closer look at such works to make their
contribution more explicit and clear.

Presentation:
-The presentation of the solution needs significant improvement; many
of the introduced concepts are lost in the large amount of text. There
needs to be more connections of the concepts to the introduced
mathematical notation, and more concrete examples. For instance, it is
difficult to relate Fig. 4 with the definition of a roadmap and the
underlying mode graph. One expects to see a connected graph. Similarly,
in III.B, is the subscript "p" in T_p the same as p=(a,b)? Also, the
authors talk about explicit start and end times of \tau, but these are
not shown in Fig. 3 for example.

- I think in the problem formulation it must be made more explicit that
there's a set of tasks that will be assigned to each robot using part
of the proposed algorithm, and then introduce the several concepts. Now
it seems like each robot is given a task from the start. 

- Is a subplan for a robot associated with a single task or all the
tasks T? 

- Is Algorithm 1 developed just for the collisions among the robots and
the precedence constraints? What is the relation of the subplan
sequences and the MILP with Algorithm 1?

A simple, running example used in all the subsection would be very
helpful. 

- Are the terms "grasp pose" and "transition space" explicitly defined?
Similarly, is the "big-M method" something that is commonly known and
used?

Other:

- How can collisions be taken into account when there is no motion
model for the robots? Similarly, it seems that the robots are assumed
to be able to execute the primitives at the pre-defined times, which is
quite strong, especially when on motion model is considered.

- Can cooperation among the robots be taken into account? For instance,
cooperative transfer of objects? Now, it seems that the only
interaction is the collision avoidance specification.  

- Since no hardware experiments are provided, simulations with more
robots would be preferable, which would also show the scalability of
the algorithm.

- Video: The slides are way too dense to read and understand in the
amount of time they are presented. 

----------------------------------------------------------------------------------------------------

Reviewer 8 of ICRA 2022 submission 3105

Comments to the author
======================

The paper addresses a very difficult and important problem in robotics
that of assembly planning with multiple arms. The author proposes a
task and motion planning approach that decouples the inter-related
problems to several levels of abstraction, each of which is general
with respect to objects and the type of robots and to some extent to
the types of tasks in hand. The paper is a very well written, and very
good read. In general, the work is impressive, and experiments show the
generality of the approach and how this work pushes the state of the
art in task and motion planning for multi-arm assembly.

While I recommend this paper to straight away accept, I have some
comments and questions regarding the approach:

- The main technical part of the paper starts with "A multi-robot
assembly planning problem is defined as the problem of planning control
trajectories for a team of robots", while this is not incorrect, but it
is misleading. The control in robotics generally refers to the problem
involving dynamics, e.g., force, acceleration, deceleration etc. This
approach does not consider any of these nor proposes any insights for
future work. In fact, it does not recognise it all together. This can
be particularly problematic in actual physical deployment and even
questions the feasibility of some solutions presented in this paper in
simulation. I found this problem the main issue with the paper. 


- Your assembly task plan, the constraints it represents is like HTN
task planning. The use of HTN in task and motion planning is effective.
While I do not see any particular limitation on the task plan is
represented in this paper, I was wondering why not use a more
established representation with off the shelf solvers?

- In continuation of my previous point, the use of HTN like task plan
or your assembly task plan is more relevant to the current practice in
the industry, as they would like to specify the requirements like
precedence constraints and a certain way of doing things. However,
automated task planning may reveal the new more effective sequencing
that is not exactly the same as defined via the prescribed assembly
task plan. I do not even sure the current problem formulations would
address such extension, I would like to know the authors' thoughts on
this.

- the certain details have not been explained. For example, the
granularity of discretisation of grasping angles which has a high
impact on scalability and quality of solutions

- I certainly see the benefit of decoupling a multi-model roadmap for
task assignment and pathfinding. However, I do not see how the
interdependencies between the two were captured given your
representation on the task level is very abstract. What if you don't
find a feasible path for a certain allocation, classic problem in task
and motion planning and that is why the problem is very difficult 


- "As a large portion of vertices and edges in a multi-modal roadmap
share the same arm configurations, they sweep the same area and the
collisions between them and others are only checked once.", collision
checking is the hard part of the motion planning part, and as a result,
a granularity of discretisation of grasping etc, becomes important. It
would be interesting the authors give some more statistics about the
rate of collision checking.


-  following my main issue regarding the ignorance towards dynamics,
the author should acknowledge limitations on the types of collaborative
tasks this approach can support. The current example includes those
that one robot, for instance, holding an object while the other one
attaches/detach an object. But I do not see how this method can support
moving an object collaboratively at the same time or one robot follows
another robot to support a certain movement. This becomes apparent when
a robot cannot hold a heavy object for instance, which as mentioned
earlier, is totally ignored.

==> reviews/ra-l-22_final.txt <==
----------------------------------------------------------------------------------------------------

The merits of the task and motion planning approach are not
sufficiently established. The reviewers suggest the problem could be
formulated as a special instance of multi-robot planning works in the
literature, and that the approach that is presented could hence be
benchmarked against these, or alternatively, even a simple, greedy
approach to reveal whether the given complexity is warranted. Moreover,
it is not clear how effective the approach is in utilising the
available resources.

The authors report results with groups of 2-3 robots, and in their
response to reviewers discuss scalability. They state that involving
more robots or parts may lead to unrealistically crowded settings,
possibly limiting the utility of the approach. The paper does not
explain sufficiently well to the reader at what point the approach
becomes unfeasible.

----------------------------------------------------------------------------------------------------

The paper has been improved, but I am still not convinced about the
technical contributions with respect to the related literature.

I cannot see why the proposed problem cannot be formulated as a special
instance of the multi-robot planning works of the literature.

The authors responded that sampling-based motion planners can solve
efficiently single-robot problems. But there are a lot of works in the
related literature that solve multi-robot problems. 
Besides, the authors motivate in the paper that multi-robot problems
are computationally challenging. However, the authors responded that
teams of 2 and 3 robots are sufficient to support the scalability
claims. 
An example of a work that efficiently solves multi-robot planning
problems is "STyLuS*: A Temporal Logic Optimal Control Synthesis
Algorithm for Large-Scale Multi-Robot Systems" by Kantaros, which takes
into account optimality, temporal-logic constraints (that can
accommodate precedence constraints), and a large number of robots. 

The fact that the problem here concerns robotic manipulators (and not
mere mobile robots) and collision avoidance would be more valuable if a
motion model, i.e., dynamics, were considered.
Now it feels that the difference wrt mobile robots is the greater
number of DOF, which, again goes back to computational issues. 

Finally, in the revised version, "high-quality solutions" is mentioned
quite frequently. I think "high-quality" here is a bit vague, what does
it exactly mean? Is it supposed to be an argument against previous
literature? It is not clear.

----------------------------------------------------------------------------------------------------

I appreciate the time taken to attempt to answer all the concerns. I
feel like most of the minor things were acknowledged, and much of the
paper is more understandable now to the reader. The related work is now
much more appropriate, and situates this specific work much better,
thank you for incorporating the concerns of the reviewers.

Some more detailed points below.

==================
Major comments:
==================
- In response to "we do not find an available open-source
implementation": I imagine that it would be possible to provide an
ablation study that uses e.g. a greedy assignment for the robots
instead of the MILP based one presented in this paper. Having such a
comparison would either show how much better the optimization based
approach is over a greedy one, or it would show that this MILP based
approach is necessary for this setting. It would be nice to e.g. have a
graph that shows when which robot is utilized, or some metric that
tells
the reader something about utilization - in the video it looks like one
of the 3 robots is often idling.

- In response to "Since our algorithm is deterministic, once a roadmap
is constructed, we only run each instance one time.": I do hold the
belief that as long as something probabilistic is involved, one run is
not enough. As such, you should either make an argument why this
specific construction of the roadmap is representative, or run it
multiple times.

- In response to "This is why some robots do two rotations.": This
brings up another question for me. What is the termination criterion of
the roadmap generation actually? Some specified density or time
threshold? 500 vertices is mentioned in the Experiment Section - that
the
vertex number is the stopping condition should be mentioned much
earlier.

- In response to "More robots or parts may lead to unrealistically
crowded settings, in which parts are hard to reach by objects and thus
no solution exists": While I agree that this would likely be crowded,
my concern was not about how realistic such a scenario would be, but
about which part of the algorithm the limiting part is. Would a
demonstration with 4 robots or with 50 parts be feasible for this
algorithm? I can still not see anything in this direction discussed.

- I still do not understand the assumptions on the order of the
objects: Is an order specified (if yes, why is it not in the
assumptions?), if no, how does a robot know if a part is "placeable"
yet? is there a dependency graph between all the parts? I am
sympathetic to the space limitations that are present, but feel like
this is glanced over.

==================
Other comments:
==================
- In response to "Therefore, it is scaleable to a large group of robot
arms with mobile bases.": I do not necessarily agree with the fact that
the fixed-base setting that is considered in this paper is much more
challenging than the mobile-base setting with the high number of robots
in use there. As such I am still not convinced that this whole
machinery is necessary to solve the problem, and the motivation for
this complex approach (instead of something comparably greedy) is
necessary. More specifically, Hartmann et al. sketch what would be
necessary for completeness of the algorithm, meaning that such a fixed
base scenario would be feasible as well?

- "The robot joint resolution for collision checking is set to .." why
this specific value? Does this give some specific false positive rate?

- In response to "cooperative ...":  I do not think that such behavior
is what is understood as "cooperative" from the title. I would suggest
removing "cooperative" from the title.

- In response to "Yes, the demonstration in the RA-L video is 1.3 times
the speed.": While this is minor, this should be annotated in the
video.

==================
Overall evaluation:
==================
I am still not completely convinced that this level of complexity is
necessary to solve the problem at hand. An ablation study would help
alleviate these concerns. A more complete discussion of actual
limitations of this work would benefit the researchers that want to
build off of this work.

Finally, I believe that there is still some work left to make the
explanation more approachable. In my opinion, the figures (4 and 5
particularly) make sense once the approach is understood, but do not
much to help understanding how the algorithm works.

----------------------------------------------------------------------------------------------------

The authors clearly and sufficiently addressed all my comments, and I
am very happy with the quality of this paper in terms of presentation
and the significance of the result.

==> reviews/ra-l-22_review.txt <==
----------------------------------------------------------------------------------------------------

This paper studies a cooperative assembly planning problem for a group
of robot manipulators with the overall objective of minimising the
makespan. The problem is decomposed into identifying roadmaps that
describe each robot's feasible movements and interactions with the
objects, assigning assembly tasks to the robots, and searching for
collision-free trajectories that realise these tasks. The approach is
evaluated using a wide range of objects and with up to three
manipulators in simulation.

The related work section needs to be improved. Some of the claims seem
disputable.

The problem formulation should be improved, stating what is provided
and what is due. The presentation of the methods lacks in clarity and
could make better use of the introduced notation.

The overall approach is promising. A shortcoming is its focus on
collision-free paths while not treating the manipulator dynamics, the
limitations of which should be discussed. Questions remain regarding
the generality of the decomposition based approach such as the
existence of feasible trajectories for a given task assignment.

One reviewer raises questions regarding whether the paths produced are
indeed optimal. Related to this - is the algorithm guaranteed to find
an assignment if one exists? How are the minimal traversal times (e.w.)
computed, and are they accurate?

The robots appear to "cooperate" as avoiding collisions and as one
robot is providing additional support to a block, while another robot
places a block on top. I wonder whether the same structure could be
produced without additional support - that is, the support being
provided only by the previously assembled parts. To my understanding,
the  simulation environment does not capture these differences as the
dynamics are not taken into account.

The use of "experiments" seems to suggest experiments with actual
robots were conducted. However, the results are from simulations.

Some grammar issues, for example, "In all the domains, We use ".

Regarding the video, the first 17 seconds are too fast-paced, showing
around 20 illustrations and diagrams and more text than one can
possibly read in that time frame. Sentences should be checked for
grammar. Are the demonstration videos played faster than real-time?

----------------------------------------------------------------------------------------------------

==================
Summary:
==================
This work is attempting to solve cooperative robotic assembly planning
by first computing an optimal task assignment, and subsequent
computation of paths for each agent. Four examples are shown with 2 or
3 robot arms, and different end effectors. The work minimizes makespan
of the solution, and intends to (evetually) produce paths that are
applicable to the real world.

==================
Related Work:
==================
In general, the related work seems weak, and ignores and/or
misrepresents some relevant works. In particular:

- Some approaches from rearrangement planning are relevant. For example

M. Levihn, T. Igarashi and M. Stilman, "Multi-robot multi-object
rearrangement in assignment space," 2012 IEEE/RSJ International
Conference on Intelligent Robots and Systems, 2012, pp. 5255-5261, doi:
10.1109/IROS.2012.6386013.

- Claims are made that existing algorithms are not applicable to the
stated problems, namley due to the need for a repetitive plan-skeleton.
However, I find that the presented problems do not do much different
than pick-and-place, to which the cited algorithms are very much
applicable. It should be clarified how exactly this work differs from
the previous work (the mode graph and the assembly task plan in fig 2/3
suggest that this uses a repetitive plan skeleton as well!)

- The claim that [15] does not scale seems out of place, given that
[15] shows tasks for both more robots, heterogeneous robot teams, and
more objects. The claim that [15] does not 'take advantage of the
factored nature of multi-robot systems and thus are inefficient' is
wrong, and should be removed, and the work appropriately
discussed. The main difference that I see in this work are the claims
of optimality, compared to [15], which only claims to produce a
feasible schedule.

- [3], respectively [*] seem to address collision-free path generation
contrary to the claims of the authors

[*] Dogar, Mehmet & Spielberg, Andrew & Baker, Stuart & Rus, Daniela.
(2015). Multi-Robot Grasp Planning for Sequential Assembly Operations.
Proceedings - IEEE International Conference on Robotics and Automation.
2015. 10.1109/ICRA.2015.7138999.

==================
Strengths:
==================
The approach leverages both sampling and optimization methods, and
seems to sucessfully solve a very complex problem. The exposition of
the problem and the results are largely clear, and understandable, and
the illustrations are appreciated. The video is a nice addition.

The work - if revised appropriately - has the potential to be a good
contribution in an interesting field.

==================
Major comments:
==================
- while I appreciate the informal approach in the problem statement, I
would like to see a better aggregation of the assumptions: are the goal
configurations given? do the robots all need to be the same? is an
order (along with precedence constraints) of assembly parts given? what
is subject to optimization, and what do the robots need to fulfill? are
grasp poses given (which specific grasp pose is feasible depends on the
object, and when in the process it is placed)? if not, how are they
computed? how do you make sure to have a good variety of poses? are
there velocity (or any other) constraints on the robots? some of these
things become clear later, some do not.

- On makespan minimization: The work claims to minimize makespan, but
visual inspection of the paths suggests that they are suboptimal (i.e.
doing multiple rotations before reaching the goal, instead of following
the minimum length/minimum time path), and the robots are idling often.
I presume that some of this comes from the precedence constraints, but
in others the robot is idling before e.g. picking a part, and later
blocking further execution of the plans. Given that optimal paths are
claimed in the work, I would like to see a baseline-comparison.

- It seems like much of the optimization of task-assignment hinges on
the computation of e.w, which is never described. If e.w is too
high/low, this assignment could be suboptimal. From my
understanding, e.w is computed without taking robot-robot collisions
into account, and as such generally underestimate the travel time,
which definitely has implications for the task assignments.

- Failure-modes: While I don't think completeness is a necessary
property of the algorithm I would like to see a brief discussion of the
failure modes of the algorithm. If I understood everything correctly,
the algorithm might converge to a task assignment which might be
impossible, due to ignoring robot-robot collisions in the MILP.

- Experiments: Given the claims on scalability ('making use of the
factored nature'), and optimality, demonstrating the assembly tasks
with only 3 robots and 23 parts seems rather weak compared to the
existing literature (e.g. [15], where up to 12 robots and 113 parts are
shown). I would also like to see the time that the execution of the
assembly takes with the 'optimal' strategy vs. some other (suboptimal)
assignment. Finally, the complete needed time should be reported
somewhere (ideally with confidence intervals)

==================
Other comments:
==================
- From the title: 'cooperative' suggests that the agents do work
together, but true cooperative work is not demonstrated. Can this
algorithm deal with e.g. lifting an object that requires two robots, or
handovers of objects?

- The section on collision annotation should be clearer on the fact
that the annotation is done independently of time, i.e. that
everything that at some point occupies the same space is collected in
\Pi. Without knowing constraint (7), this section is confusing.

- Are all robots assumed to be able to reach everything? it is only at
the very end where it is mentioned that some robots can not place some
pieces. This is never dealt with before. Is this done in the mode graph
(i.e. does the user need to have the information that some
pieces need to be dealt with by a specific arm), or does that happen
automatically? What happens if a robot can not place a piece due to
reachability constraints?

- it is never stated what (r)SIPP optimizes for - I assume minimum
time. However, this poses the question why arrival time needs to be
optimized at this stage, given that e.w _should_ be the arrival time
(otherwise the MILP-assignment does not hold anymore). Maybe it should
be made clearer that e.w is an estimation of the needed traversal time.

- experiments: when things are being held, and when not seems random:
the lego blocks are held, but for the card house, they are not -- the
lego assembly sequence seems possible without the interaction of the
part being held, while the card house is definitely not.

- over what number of runs are the statistics averaged? Given that much
of the algorithm is sampling based, I would like to know this (and it
should ideally be >>10)

- parts simply appear in the air: while I am sympathetic with the
problem of 'arranging the parts such that they can be picked by the
robots', given the claim that this is intended to produce paths that
are executable in real life, I would expect some motivation for this --
is a crane supposed to bring the parts to that location?

- It seems like there are no constraints on the paths just before the
mode switches (ie. zero-velocity). I don't think this would work in
reality, and I am not sure if this can be achieved with the proposed
approach, while maintaining the claimed optimality.

- A demonstration with different robots would strengthen the paper

- 'As we can see, all the domains can be solved in two minutes with few
expansions up to 44 times.' This sentence is very confusing - 44 seems
to refer to 'expansions', not how many times a problem is solved.

- there are some minor typos: page 2 'communityand', 'communityto', fig
4: 'Trasnfer-Carry', page 7 'assembly them', 'assembly a vault'

==================
Overall evaluation:
==================
Summarizing, the approach is very interesting, and should be pursued
further. However, I think the clarity of the paper is lacking in some
places, and the claims that are made are too strong and should be
revised. Particularly the experiments could profit from more details,
and from a comparison to a baseline (even if it is only a random, or a
feasible, but suboptimal assignment that is found when solving the
MILP) and possibly also to other methods (e.g. [15], even though I am
aware of the required work for this).

I remain unconvinced that the approach actually achieves the optimal
makespan due to the relaxations, and the lack of description on some
details of the algorithm.

Finally, I want to note that I am not saying that all the things I
questioned above need to be solved in a single paper - however, it
should be made clear what this work solves, and what it does not (i.e.
some discussion of limitations - why not more robots? why not more
parts?).

----------------------------------------------------------------------------------------------------

The paper presents an algorithm for cooperative robot task and motion
planning. The problem is definitely interesting and related to
real-world applications, but the paper exhibits several issues
according to the reviewer:

Contribution:
In the introduction, the authors motivate the problem with the
following statements:
-"(1) planning for high-dimensional manipulators: [...] is
computationally challenging;". There are tons of works on
sampling-based planning, e.g., RRT (also including dynamic obstacles)
that are very efficient computationally, so the statement is not very
accurate.
- "planning over a long horizon: assembly [...] tasks.". There are tons
of works on single- and multi-robot task and motion planning subject to
tasks expressed via temporal logic constraints, which the authors do
not include in the related work, and which can very accurately describe
such complex tasks. 
- "(3) cooperative planning for heterogeneous robot teams: deploying
multiple robots [...] mentioned above.". In fact, and combined with the
previous comment, the problem formulation seems *very* similar to what
they do in "Verginis et al:Motion and Cooperative Transportation
Planning for Multi-Agent Systems under Temporal Logic Formulas". What
are the contributions and differences with respect to it?

The authors need to take a closer look at such works to make their
contribution more explicit and clear.

Presentation:
-The presentation of the solution needs significant improvement; many
of the introduced concepts are lost in the large amount of text. There
needs to be more connections of the concepts to the introduced
mathematical notation, and more concrete examples. For instance, it is
difficult to relate Fig. 4 with the definition of a roadmap and the
underlying mode graph. One expects to see a connected graph. Similarly,
in III.B, is the subscript "p" in T_p the same as p=(a,b)? Also, the
authors talk about explicit start and end times of \tau, but these are
not shown in Fig. 3 for example.

- I think in the problem formulation it must be made more explicit that
there's a set of tasks that will be assigned to each robot using part
of the proposed algorithm, and then introduce the several concepts. Now
it seems like each robot is given a task from the start. 

- Is a subplan for a robot associated with a single task or all the
tasks T? 

- Is Algorithm 1 developed just for the collisions among the robots and
the precedence constraints? What is the relation of the subplan
sequences and the MILP with Algorithm 1?

A simple, running example used in all the subsection would be very
helpful. 

- Are the terms "grasp pose" and "transition space" explicitly defined?
Similarly, is the "big-M method" something that is commonly known and
used?

Other:

- How can collisions be taken into account when there is no motion
model for the robots? Similarly, it seems that the robots are assumed
to be able to execute the primitives at the pre-defined times, which is
quite strong, especially when on motion model is considered.

- Can cooperation among the robots be taken into account? For instance,
cooperative transfer of objects? Now, it seems that the only
interaction is the collision avoidance specification.  

- Since no hardware experiments are provided, simulations with more
robots would be preferable, which would also show the scalability of
the algorithm.

- Video: The slides are way too dense to read and understand in the
amount of time they are presented. 

----------------------------------------------------------------------------------------------------

The paper addresses a very difficult and important problem in robotics
that of assembly planning with multiple arms. The author proposes a
task and motion planning approach that decouples the inter-related
problems to several levels of abstraction, each of which is general
with respect to objects and the type of robots and to some extent to
the types of tasks in hand. The paper is a very well written, and very
good read. In general, the work is impressive, and experiments show the
generality of the approach and how this work pushes the state of the
art in task and motion planning for multi-arm assembly.

While I recommend this paper to straight away accept, I have some
comments and questions regarding the approach:

- The main technical part of the paper starts with "A multi-robot
assembly planning problem is defined as the problem of planning control
trajectories for a team of robots", while this is not incorrect, but it
is misleading. The control in robotics generally refers to the problem
involving dynamics, e.g., force, acceleration, deceleration etc. This
approach does not consider any of these nor proposes any insights for
future work. In fact, it does not recognise it all together. This can
be particularly problematic in actual physical deployment and even
questions the feasibility of some solutions presented in this paper in
simulation. I found this problem the main issue with the paper. 


- Your assembly task plan, the constraints it represents is like HTN
task planning. The use of HTN in task and motion planning is effective.
While I do not see any particular limitation on the task plan is
represented in this paper, I was wondering why not use a more
established representation with off the shelf solvers?

- In continuation of my previous point, the use of HTN like task plan
or your assembly task plan is more relevant to the current practice in
the industry, as they would like to specify the requirements like
precedence constraints and a certain way of doing things. However,
automated task planning may reveal the new more effective sequencing
that is not exactly the same as defined via the prescribed assembly
task plan. I do not even sure the current problem formulations would
address such extension, I would like to know the authors' thoughts on
this.

- the certain details have not been explained. For example, the
granularity of discretisation of grasping angles which has a high
impact on scalability and quality of solutions

- I certainly see the benefit of decoupling a multi-model roadmap for
task assignment and pathfinding. However, I do not see how the
interdependencies between the two were captured given your
representation on the task level is very abstract. What if you don't
find a feasible path for a certain allocation, classic problem in task
and motion planning and that is why the problem is very difficult 


- "As a large portion of vertices and edges in a multi-modal roadmap
share the same arm configurations, they sweep the same area and the
collisions between them and others are only checked once.", collision
checking is the hard part of the motion planning part, and as a result,
a granularity of discretisation of grasping etc, becomes important. It
would be interesting the authors give some more statistics about the
rate of collision checking.


-  following my main issue regarding the ignorance towards dynamics,
the author should acknowledge limitations on the types of collaborative
tasks this approach can support. The current example includes those
that one robot, for instance, holding an object while the other one
attaches/detach an object. But I do not see how this method can support
moving an object collaboratively at the same time or one robot follows
another robot to support a certain movement. This becomes apparent when
a robot cannot hold a heavy object for instance, which as mentioned
earlier, is totally ignored.
